Metal-poor stars observed with the Magellan Telescope. IV. Neutron-capture element signatures in 27 main-sequence stars

Based on high-resolution spectra obtained with Magellan/MIKE, we present a chemo-dynamical analysis for 27 near main-sequence turnoff metal-poor stars, including 20 stars analyzed for the first time. The sample spans a range in [Fe/H] from -2.5 to -3.6, with 44% having [Fe/H] <-2.9. We derived chemical abundances for 17 elements, including strontium and barium. We derive Li abundances for the sample, which are in good agreement with the ``Spite Plateau'' value. A dozen of stars are carbon-enhanced. The lighter elements (Z<30) generally agree well with those of other low-metallicity halo stars. This broadly indicates chemically homogeneous gas at the earliest times. Of the neutron-capture elements, we only detected strontium and barium. We used the [Sr/Ba] vs. [Ba/Fe] diagram to classify metal-poor stars into five populations based on their observed ratios. We find HE0232-3755 to be a likely main r-process star, and HE2214-6127 and HE2332-3039 to be limited-r stars. CS30302-145, HE2045-5057, and CD-24 17504 plausibly originated in long-disrupted early dwarf galaxies as evidenced by their [Sr/Ba] and [Ba/Fe] ratios. We also find that the derived [Sr/H] and [Ba/H] values for CD-24 17504 are not inconsistent with the predicted yields of the s-process in massive rotating low-metallicity stars models. Further theoretical explorations will be helpful to better understand the earliest mechanisms and time scales of heavy element production for comparison with these and other observational abundance data. Finally, we investigate the orbital histories of our sample stars. Most display halo-like kinematics although three stars (CS29504-018, HE0223-2814, and HE2133-0421) appear to be disk-like in nature. This confirms the extragalactic origin for CS30302-145, HE2045-5057, and, in particular, CD-24 17504 which likely originated from a small accreted stellar system as one of the oldest stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
